UI-Venus-2 Technical Report

Multimodal GUI agents have emerged as a promising paradigm for digital task automation, yet transitioning from benchmark-oriented models to dependable real-world applications remains challenging due to limited environment coverage, brittle task construction, and unreliable reward verification. In this work, we present UI-Venus-2, a general-purpose foundation GUI agent designed to operate across mobile, web, and desktop environments through a unified closed-loop reasoning-action framework. To bridge the gap toward practical deployment, we jointly scale three critical dimensions: (1) Environments, expanding coverage to more than 170 multilingual mobile apps and native desktop operating systems; (2) Tasks, employing a deep-research pipeline for function-grounded instruction generation; and (3) Verification, adopting trace-level and sample-level evaluators with visual keypoints and multi-model voting to ensure reliable RL signals for training. Furthermore, we integrate safety-aware mechanisms to ensure controlled execution of consequential actions. By offering a capable, efficient, and open-source foundation, UI-Venus-2 advances the field toward more generalizable, verifiable, and self-reflective agents for real-world applications.

==> figures/venus2_page1_v7/fonts/Liberation-OFL-copyright.txt <==
Format: https://www.debian.org/doc/packaging-manuals/copyright-format/1.0/
Upstream-Name: Liberation Fonts
Source: https://github.com/liberationfonts

Files: *
Copyright:
 Digitized data copyright (c) 2010 Google Corporation with Reserved Font Arimo, Tinos and Cousine.
 Copyright (c) 2012 Red Hat, Inc. with Reserved Font Name Liberation.
License: SIL-OFL-1.1
 This Font Software is licensed under the SIL Open Font License,
 Version 1.1.
 .
 This license is copied below, and is also available with a FAQ at:
 http://scripts.sil.org/OFL
 .
 SIL OPEN FONT LICENSE Version 1.1 - 26 February 2007
 .
 PREAMBLE The goals of the Open Font License (OFL) are to stimulate
 worldwide development of collaborative font projects, to support the font
 creation efforts of academic and linguistic communities, and to provide
 a free and open framework in which fonts may be shared and improved in
 partnership with others.
 .
 The OFL allows the licensed fonts to be used, studied, modified and
 redistributed freely as long as they are not sold by themselves.
 The fonts, including any derivative works, can be bundled, embedded,
 redistributed and/or sold with any software provided that any reserved
 names are not used by derivative works.  The fonts and derivatives,
 however, cannot be released under any other type of license.  The
 requirement for fonts to remain under this license does not apply to
 any document created using the fonts or their derivatives.
 .
 .
 .
 DEFINITIONS
 "Font Software" refers to the set of files released by the Copyright
 Holder(s) under this license and clearly marked as such.
 This may include source files, build scripts and documentation.
 .
 "Reserved Font Name" refers to any names specified as such after the
 copyright statement(s).
 .
 "Original Version" refers to the collection of Font Software components
 as distributed by the Copyright Holder(s).
 .
 "Modified Version" refers to any derivative made by adding to, deleting,
 or substituting ? in part or in whole ?
 any of the components of the Original Version, by changing formats or
 by porting the Font Software to a new environment.
 .
 "Author" refers to any designer, engineer, programmer, technical writer
 or other person who contributed to the Font Software.
 .
 .
 PERMISSION & CONDITIONS
 .
 Permission is hereby granted, free of charge, to any person obtaining a
 copy of the Font Software, to use, study, copy, merge, embed, modify,
 redistribute, and sell modified and unmodified copies of the Font
 Software, subject to the following conditions:
 .
 1) Neither the Font Software nor any of its individual components,in
    Original or Modified Versions, may be sold by itself.
 .
 2) Original or Modified Versions of the Font Software may be bundled,
    redistributed and/or sold with any software, provided that each copy
    contains the above copyright notice and this license. These can be
    included either as stand-alone text files, human-readable headers or
    in the appropriate machine-readable metadata fields within text or
    binary files as long as those fields can be easily viewed by the user.
 .
 3) No Modified Version of the Font Software may use the Reserved Font
    Name(s) unless explicit written permission is granted by the
    corresponding Copyright Holder. This restriction only applies to the
    primary font name as presented to the users.
 .
 4) The name(s) of the Copyright Holder(s) or the Author(s) of the Font
    Software shall not be used to promote, endorse or advertise any
    Modified Version, except to acknowledge the contribution(s) of the
    Copyright Holder(s) and the Author(s) or with their explicit written
    permission.
 .
 5) The Font Software, modified or unmodified, in part or in whole, must
    be distributed entirely under this license, and must not be distributed
    under any other license. The requirement for fonts to remain under
    this license does not apply to any document created using the Font
    Software.
 .
 .
 .
 TERMINATION
 This license becomes null and void if any of the above conditions are not met.
 .
 .
 .
 DISCLAIMER
 THE FONT SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND,
 EXPRESS OR IMPLIED, INCLUDING BUT NOT LIMITED TO ANY WARRANTIES OF
 MERCHANTABILITY, FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT
 OF COPYRIGHT, PATENT, TRADEMARK, OR OTHER RIGHT.  IN NO EVENT SHALL THE
 COPYRIGHT HOLDER BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER LIABILITY,
 INCLUDING ANY GENERAL, SPECIAL, INDIRECT, INCIDENTAL, OR CONSEQUENTIAL
 DAMAGES, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING
 FROM, OUT OF THE USE OR INABILITY TO USE THE FONT SOFTWARE OR FROM OTHER
 DEALINGS IN THE FONT SOFTWARE.
 .

Files: debian/*
Copyright:
 2008 Alan Baghumian <alan@technotux.org>
 2008-2018 Holger Levsen <holger@debian.org>
 2009-2012 Christian Perrier <bubulle@debian.org>
 2011-2023 Fabian Greffrath <fabian@debian.org>
 2018 Rene Engelhard <rene@debian.org>
License: GPL-2+
 This package is free software; you can redistribute it and/or modify
 it under the terms of the GNU General Public License as published by
 the Free Software Foundation; either version 2 of the License, or
 (at your option) any later version.
 .
 This package is distributed in the hope that it will be useful,
 but WITHOUT ANY WARRANTY; without even the implied warranty of
 MERCHANTABILITY or FITNESS FOR A PARTICULAR PURPOSE.  See the
 GNU General Public License for more details.
 .
 You should have received a copy of the GNU General Public License
 along with this program. If not, see <https://www.gnu.org/licenses/>
 .
 On Debian systems, the complete text of the GNU General
 Public License version 2 can be found in "/usr/share/common-licenses/GPL-2".


==> figures/venus2_page1_v7/source_data.csv <==
panel_order,panel,domain,metric,model,short_label,score,brand,emphasis,status,annotation,source_file,source_note
1,VenusBench-Mobile,Mobile,Primary-task success rate (%) · 149 tasks,UI-Venus-2-27B,UI-Venus-2-27B,48.7,UI-Venus,primary,available,,tables/mobile_use.tex,Author result on the official 149-task primary pool
1,VenusBench-Mobile,Mobile,Primary-task success rate (%) · 149 tasks,UI-Venus-2-9B,UI-Venus-2-9B,46.5,UI-Venus,secondary,available,,tables/mobile_use.tex,Author result on the official 149-task primary pool
1,VenusBench-Mobile,Mobile,Primary-task success rate (%) · 149 tasks,Claude-Opus-4.6,Claude-Opus-4.6,36.5,Claude,competitor,available,*,tables/mobile_use.tex,Our reproduction on the official 149-task primary pool
1,VenusBench-Mobile,Mobile,Primary-task success rate (%) · 149 tasks,Kimi-K2.6,Kimi-K2.6,31.2,Kimi,competitor,available,*,tables/mobile_use.tex,Our reproduction on the official 149-task primary pool
1,VenusBench-Mobile,Mobile,Primary-task success rate (%) · 149 tasks,Qwen3.6-27B,Qwen3.6-27B,28.0,Qwen,competitor,available,*,tables/mobile_use.tex,Our reproduction on the official 149-task primary pool
1,VenusBench-Mobile,Mobile,Primary-task success rate (%) · 149 tasks,Seed-2.0-Pro,Seed-2.0-Pro,20.1,Seed,competitor,available,*,tables/mobile_use.tex,Our reproduction on the official 149-task primary pool
2,MobileWorld,Mobile,GUI-only success rate (%) · 117 tasks · 50-step,Qwen-UI-Agent-27B,Qwen-UI-Agent-27B,82.1,Qwen,competitor,available,,tables/mobile_use.tex,Official MobileWorld leaderboard; standalone end-to-end agent; max_steps=50
2,MobileWorld,Mobile,GUI-only success rate (%) · 117 tasks · 50-step,UI-Venus-2-27B,UI-Venus-2-27B,76.1,UI-Venus,primary,available,,tables/mobile_use.tex,Author result on the official GUI-only subset; unparenthesized 50-step value
2,MobileWorld,Mobile,GUI-only success rate (%) · 117 tasks · 50-step,Kimi-K3,Kimi-K3,74.4,Kimi,competitor,available,,tables/mobile_use.tex,Official MobileWorld leaderboard submission dated 2026-07-16
2,MobileWorld,Mobile,GUI-only success rate (%) · 117 tasks · 50-step,Seed-2.1-Pro,Seed-2.1-Pro,73.2,Seed,competitor,available,,tables/mobile_use.tex,Qwen-UI-Agent Technical Report Table 2; 117-task GUI-only subset
2,MobileWorld,Mobile,GUI-only success rate (%) · 117 tasks · 50-step,GPT-5.6-Sol,GPT-5.6-Sol,70.1,OpenAI,competitor,available,,tables/mobile_use.tex,Official MobileWorld leaderboard; standalone end-to-end model; max_steps=50
2,MobileWorld,Mobile,GUI-only success rate (%) · 117 tasks · 50-step,UI-Venus-2-9B,UI-Venus-2-9B,65.8,UI-Venus,secondary,available,,tables/mobile_use.tex,Author result on the official GUI-only subset; unparenthesized 50-step value
3,WebVoyager,Browser,Task success rate (%) · refreshed 595 tasks,UI-Venus-2-27B,UI-Venus-2-27B,93.4,UI-Venus,primary,available,,tables/web.tex,Author result; step budget and run aggregation must be retained with the run record
3,WebVoyager,Browser,Task success rate (%) · refreshed 595 tasks,UI-Venus-2-9B,UI-Venus-2-9B,90.8,UI-Venus,secondary,available,,tables/web.tex,Author result; step budget and run aggregation must be retained with the run record
3,WebVoyager,Browser,Task success rate (%) · refreshed 595 tasks,GPT-5-SoM,GPT-5-SoM,90.6,OpenAI,competitor,available,,tables/web.tex,Fara1.5 robust evaluation; 100-step Set-of-Marks agent; three-run average
3,WebVoyager,Browser,Task success rate (%) · refreshed 595 tasks,Fara1.5-27B,Fara1.5-27B,89.3,Fara,competitor,available,,tables/web.tex,Fara1.5 robust evaluation; 100 steps; three-run average
3,WebVoyager,Browser,Task success rate (%) · refreshed 595 tasks,Fara1.5-9B,Fara1.5-9B,86.6,Fara,competitor,available,,tables/web.tex,Fara1.5 robust evaluation; 100 steps; three-run average
3,WebVoyager,Browser,Task success rate (%) · refreshed 595 tasks,Fara1.5-4B,Fara1.5-4B,80.8,Fara,competitor,available,,tables/web.tex,Fara1.5 robust evaluation; 100 steps; three-run average
4,Odysseys,Browser,Average rubric score (%) · 200 tasks · 100-step,UI-Venus-2-27B,UI-Venus-2-27B,80.4,UI-Venus,primary,available,,tables/web.tex,Author result under the official rubric protocol
4,Odysseys,Browser,Average rubric score (%) · 200 tasks · 100-step,UI-Venus-2-9B,UI-Venus-2-9B,77.3,UI-Venus,secondary,available,,tables/web.tex,Author result under the official rubric protocol
4,Odysseys,Browser,Average rubric score (%) · 200 tasks · 100-step,Claude-Opus-4.6,Claude-Opus-4.6,68.9,Claude,competitor,available,,tables/web.tex,Official Odysseys Table 2
4,Odysseys,Browser,Average rubric score (%) · 200 tasks · 100-step,Seed-2.0-Pro,Seed-2.0-Pro,60.2,Seed,competitor,available,*,tables/web.tex,Our reproduction; not available from the official report
4,Odysseys,Browser,Average rubric score (%) · 200 tasks · 100-step,GPT-5.4,GPT-5.4,55.4,OpenAI,competitor,available,,tables/web.tex,Official Odysseys Table 2
4,Odysseys,Browser,Average rubric score (%) · 200 tasks · 100-step,Claude-Sonnet-4.6,Claude-Sonnet-4.6,49.8,Claude,competitor,available,,tables/web.tex,Official Odysseys Table 2
5,OSWorld-Verified,Computer,Reported success rate (%) · verified benchmark,Claude-Opus-4.8,Claude-Opus-4.8,83.4,Claude,competitor,available,,tables/os.tex,Qwen-UI-Agent Technical Report Table 4; 361-task reported result
5,OSWorld-Verified,Computer,Reported success rate (%) · verified benchmark,UI-Venus-2-27B,UI-Venus-2-27B,80.5,UI-Venus,primary,available,,tables/os.tex,Author result; task count and action scaffold must be retained with the run record
5,OSWorld-Verified,Computer,Reported success rate (%) · verified benchmark,Qwen-UI-Agent-27B,Qwen-UI-Agent-27B,79.5,Qwen,competitor,available,,tables/os.tex,Qwen-UI-Agent Technical Report Table 4; 361 tasks; hybrid GUI and direct CLI
5,OSWorld-Verified,Computer,Reported success rate (%) · verified benchmark,Seed-2.1-Pro,Seed-2.1-Pro,78.8,Seed,competitor,available,,tables/os.tex,Qwen-UI-Agent Technical Report Table 4; 361-task reported result
5,OSWorld-Verified,Computer,Reported success rate (%) · verified benchmark,GPT-5.5,GPT-5.5,78.7,OpenAI,competitor,available,,tables/os.tex,Qwen-UI-Agent Technical Report Table 4; 361-task reported result
5,OSWorld-Verified,Computer,Reported success rate (%) · verified benchmark,UI-Venus-2-9B,UI-Venus-2-9B,70.8,UI-Venus,secondary,available,,tables/os.tex,Author result; task count and action scaffold must be retained with the run record
6,DeskCraft,Computer,Author-evaluated aggregate score (%) · n=538,UI-Venus-2-27B,UI-Venus-2-27B,55.5,UI-Venus,primary,available,,tables/os.tex,Internal aggregate over the Standard and Interactive task union; split-level values pending
6,DeskCraft,Computer,Author-evaluated aggregate score (%) · n=538,UI-Venus-2-9B,UI-Venus-2-9B,48.0,UI-Venus,secondary,available,,tables/os.tex,Internal aggregate over the Standard and Interactive task union; split-level values pending
6,DeskCraft,Computer,Author-evaluated aggregate score (%) · n=538,Kimi-K2.6,Kimi-K2.6,41.4,Kimi,competitor,available,*,tables/os.tex,Our evaluation; raw task-level manifest required before submission
6,DeskCraft,Computer,Author-evaluated aggregate score (%) · n=538,Seed-2.0-Pro,Seed-2.0-Pro,40.0,Seed,competitor,available,*,tables/os.tex,Our evaluation; raw task-level manifest required before submission
6,DeskCraft,Computer,Author-evaluated aggregate score (%) · n=538,Qwen3.6-27B,Qwen3.6-27B,28.7,Qwen,competitor,available,*,tables/os.tex,Our evaluation; raw task-level manifest required before submission
6,DeskCraft,Computer,Author-evaluated aggregate score (%) · n=538,Qwen3.5-9B,Qwen3.5-9B,14.6,Qwen,competitor,available,*,tables/os.tex,Our evaluation; raw task-level manifest required before submission
7,VenusBench-CAPTCHA,CAPTCHA,Micro Pass@1 (%) · n=219,UI-Venus-2-27B,UI-Venus-2-27B,79.9,UI-Venus,primary,available,,tables/captcha.tex,All 219 fixed examples
7,VenusBench-CAPTCHA,CAPTCHA,Micro Pass@1 (%) · n=219,UI-Venus-2-9B,UI-Venus-2-9B,78.1,UI-Venus,secondary,available,,tables/captcha.tex,All 219 fixed examples
7,VenusBench-CAPTCHA,CAPTCHA,Micro Pass@1 (%) · n=219,Qwen3.6-27B,Qwen3.6-27B,53.0,Qwen,competitor,available,,tables/captcha.tex,External model evaluated by us on all 219 examples
7,VenusBench-CAPTCHA,CAPTCHA,Micro Pass@1 (%) · n=219,Seed-2.0-Pro,Seed-2.0-Pro,47.9,Seed,competitor,available,,tables/captcha.tex,External model evaluated by us on all 219 examples
7,VenusBench-CAPTCHA,CAPTCHA,Micro Pass@1 (%) · n=219,Kimi-K2.6,Kimi-K2.6,39.7,Kimi,competitor,available,,tables/captcha.tex,External model evaluated by us on all 219 examples
7,VenusBench-CAPTCHA,CAPTCHA,Micro Pass@1 (%) · n=219,Qwen3.5-9B,Qwen3.5-9B,28.3,Qwen,competitor,available,,tables/captcha.tex,External model evaluated by us on all 219 examples
8,VenusBench-GD,Grounding,Micro-average grounding accuracy (%) · English,UI-Venus-2-27B,UI-Venus-2-27B,80.1,UI-Venus,primary,available,,tables/grounding_result.tex,English-instruction micro-average
8,VenusBench-GD,Grounding,Micro-average grounding accuracy (%) · English,UI-Venus-2-9B,UI-Venus-2-9B,77.1,UI-Venus,secondary,available,,tables/grounding_result.tex,English-instruction micro-average
8,VenusBench-GD,Grounding,Micro-average grounding accuracy (%) · English,Qwen 3.7 Plus,Qwen-3.7-Plus,75.2,Qwen,competitor,available,*,tables/grounding_result.tex,Evaluated by us; active grounding summary table
8,VenusBench-GD,Grounding,Micro-average grounding accuracy (%) · English,Seed 2.1 Pro,Seed-2.1-Pro,73.9,Seed,competitor,available,*,tables/grounding_result.tex,Evaluated by us; active grounding summary table
8,VenusBench-GD,Grounding,Micro-average grounding accuracy (%) · English,Kimi-K2.6,Kimi-K2.6,73.1,Kimi,competitor,available,*,tables/grounding_result.tex,Our reproduction; raw evaluation artifact required
8,VenusBench-GD,Grounding,Micro-average grounding accuracy (%) · English,Qwen3.6-27B,Qwen3.6-27B,67.7,Qwen,competitor,available,*,tables/grounding_result.tex,Our reproduction; raw evaluation artifact required


==> figures/venus2_page1_v8/fonts/Liberation-OFL-copyright.txt <==
Format: https://www.debian.org/doc/packaging-manuals/copyright-format/1.0/
Upstream-Name: Liberation Fonts
Source: https://github.com/liberationfonts

Files: *
Copyright:
 Digitized data copyright (c) 2010 Google Corporation with Reserved Font Arimo, Tinos and Cousine.
 Copyright (c) 2012 Red Hat, Inc. with Reserved Font Name Liberation.
License: SIL-OFL-1.1
 This Font Software is licensed under the SIL Open Font License,
 Version 1.1.
 .
 This license is copied below, and is also available with a FAQ at:
 http://scripts.sil.org/OFL
 .
 SIL OPEN FONT LICENSE Version 1.1 - 26 February 2007
 .
 PREAMBLE The goals of the Open Font License (OFL) are to stimulate
 worldwide development of collaborative font projects, to support the font
 creation efforts of academic and linguistic communities, and to provide
 a free and open framework in which fonts may be shared and improved in
 partnership with others.
 .
 The OFL allows the licensed fonts to be used, studied, modified and
 redistributed freely as long as they are not sold by themselves.
 The fonts, including any derivative works, can be bundled, embedded,
 redistributed and/or sold with any software provided that any reserved
 names are not used by derivative works.  The fonts and derivatives,
 however, cannot be released under any other type of license.  The
 requirement for fonts to remain under this license does not apply to
 any document created using the fonts or their derivatives.
 .
 .
 .
 DEFINITIONS
 "Font Software" refers to the set of files released by the Copyright
 Holder(s) under this license and clearly marked as such.
 This may include source files, build scripts and documentation.
 .
 "Reserved Font Name" refers to any names specified as such after the
 copyright statement(s).
 .
 "Original Version" refers to the collection of Font Software components
 as distributed by the Copyright Holder(s).
 .
 "Modified Version" refers to any derivative made by adding to, deleting,
 or substituting ? in part or in whole ?
 any of the components of the Original Version, by changing formats or
 by porting the Font Software to a new environment.
 .
 "Author" refers to any designer, engineer, programmer, technical writer
 or other person who contributed to the Font Software.
 .
 .
 PERMISSION & CONDITIONS
 .
 Permission is hereby granted, free of charge, to any person obtaining a
 copy of the Font Software, to use, study, copy, merge, embed, modify,
 redistribute, and sell modified and unmodified copies of the Font
 Software, subject to the following conditions:
 .
 1) Neither the Font Software nor any of its individual components,in
    Original or Modified Versions, may be sold by itself.
 .
 2) Original or Modified Versions of the Font Software may be bundled,
    redistributed and/or sold with any software, provided that each copy
    contains the above copyright notice and this license. These can be
    included either as stand-alone text files, human-readable headers or
    in the appropriate machine-readable metadata fields within text or
    binary files as long as those fields can be easily viewed by the user.
 .
 3) No Modified Version of the Font Software may use the Reserved Font
    Name(s) unless explicit written permission is granted by the
    corresponding Copyright Holder. This restriction only applies to the
    primary font name as presented to the users.
 .
 4) The name(s) of the Copyright Holder(s) or the Author(s) of the Font
    Software shall not be used to promote, endorse or advertise any
    Modified Version, except to acknowledge the contribution(s) of the
    Copyright Holder(s) and the Author(s) or with their explicit written
    permission.
 .
 5) The Font Software, modified or unmodified, in part or in whole, must
    be distributed entirely under this license, and must not be distributed
    under any other license. The requirement for fonts to remain under
    this license does not apply to any document created using the Font
    Software.
 .
 .
 .
 TERMINATION
 This license becomes null and void if any of the above conditions are not met.
 .
 .
 .
 DISCLAIMER
 THE FONT SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND,
 EXPRESS OR IMPLIED, INCLUDING BUT NOT LIMITED TO ANY WARRANTIES OF
 MERCHANTABILITY, FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT
 OF COPYRIGHT, PATENT, TRADEMARK, OR OTHER RIGHT.  IN NO EVENT SHALL THE
 COPYRIGHT HOLDER BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER LIABILITY,
 INCLUDING ANY GENERAL, SPECIAL, INDIRECT, INCIDENTAL, OR CONSEQUENTIAL
 DAMAGES, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING
 FROM, OUT OF THE USE OR INABILITY TO USE THE FONT SOFTWARE OR FROM OTHER
 DEALINGS IN THE FONT SOFTWARE.
 .

Files: debian/*
Copyright:
 2008 Alan Baghumian <alan@technotux.org>
 2008-2018 Holger Levsen <holger@debian.org>
 2009-2012 Christian Perrier <bubulle@debian.org>
 2011-2023 Fabian Greffrath <fabian@debian.org>
 2018 Rene Engelhard <rene@debian.org>
License: GPL-2+
 This package is free software; you can redistribute it and/or modify
 it under the terms of the GNU General Public License as published by
 the Free Software Foundation; either version 2 of the License, or
 (at your option) any later version.
 .
 This package is distributed in the hope that it will be useful,
 but WITHOUT ANY WARRANTY; without even the implied warranty of
 MERCHANTABILITY or FITNESS FOR A PARTICULAR PURPOSE.  See the
 GNU General Public License for more details.
 .
 You should have received a copy of the GNU General Public License
 along with this program. If not, see <https://www.gnu.org/licenses/>
 .
 On Debian systems, the complete text of the GNU General
 Public License version 2 can be found in "/usr/share/common-licenses/GPL-2".


==> figures/venus2_page1_v8/source_data.csv <==
panel_order,panel,domain,metric,model,short_label,score,brand,emphasis,status,annotation,source_file,source_note
1,VenusBench-Mobile,Mobile,Primary-task success rate (%) · 149 tasks,UI-Venus-2-27B,UI-Venus-2-27B,48.7,UI-Venus,primary,available,,tables/mobile_use.tex,Author result on the official 149-task primary pool
1,VenusBench-Mobile,Mobile,Primary-task success rate (%) · 149 tasks,UI-Venus-2-9B,UI-Venus-2-9B,46.5,UI-Venus,secondary,available,,tables/mobile_use.tex,Author result on the official 149-task primary pool
1,VenusBench-Mobile,Mobile,Primary-task success rate (%) · 149 tasks,Claude-Opus-4.6,Claude-Opus-4.6,36.5,Claude,competitor,available,*,tables/mobile_use.tex,Our reproduction on the official 149-task primary pool
1,VenusBench-Mobile,Mobile,Primary-task success rate (%) · 149 tasks,Kimi-K2.6,Kimi-K2.6,31.2,Kimi,competitor,available,*,tables/mobile_use.tex,Our reproduction on the official 149-task primary pool
1,VenusBench-Mobile,Mobile,Primary-task success rate (%) · 149 tasks,Qwen3.6-27B,Qwen3.6-27B,28.0,Qwen,competitor,available,*,tables/mobile_use.tex,Our reproduction on the official 149-task primary pool
1,VenusBench-Mobile,Mobile,Primary-task success rate (%) · 149 tasks,Seed-2.0-Pro,Seed-2.0-Pro,20.1,Seed,competitor,available,*,tables/mobile_use.tex,Our reproduction on the official 149-task primary pool
2,MobileWorld,Mobile,GUI-only success rate (%) · 117 tasks · 50-step,Qwen-UI-Agent-27B,Qwen-UI-Agent-27B,82.1,Qwen,competitor,available,,tables/mobile_use.tex,Official MobileWorld leaderboard; standalone end-to-end agent; max_steps=50
2,MobileWorld,Mobile,GUI-only success rate (%) · 117 tasks · 50-step,UI-Venus-2-27B,UI-Venus-2-27B,76.1,UI-Venus,primary,available,,tables/mobile_use.tex,Author result on the official GUI-only subset; unparenthesized 50-step value
2,MobileWorld,Mobile,GUI-only success rate (%) · 117 tasks · 50-step,Kimi-K3,Kimi-K3,74.4,Kimi,competitor,available,,tables/mobile_use.tex,Official MobileWorld leaderboard submission dated 2026-07-16
2,MobileWorld,Mobile,GUI-only success rate (%) · 117 tasks · 50-step,Seed-2.1-Pro,Seed-2.1-Pro,73.2,Seed,competitor,available,,tables/mobile_use.tex,Qwen-UI-Agent Technical Report Table 2; 117-task GUI-only subset
2,MobileWorld,Mobile,GUI-only success rate (%) · 117 tasks · 50-step,GPT-5.6-Sol,GPT-5.6-Sol,70.1,OpenAI,competitor,available,,tables/mobile_use.tex,Official MobileWorld leaderboard; standalone end-to-end model; max_steps=50
2,MobileWorld,Mobile,GUI-only success rate (%) · 117 tasks · 50-step,UI-Venus-2-9B,UI-Venus-2-9B,65.8,UI-Venus,secondary,available,,tables/mobile_use.tex,Author result on the official GUI-only subset; unparenthesized 50-step value
3,WebVoyager,Browser,Task success rate (%) · refreshed 595 tasks,UI-Venus-2-27B,UI-Venus-2-27B,93.4,UI-Venus,primary,available,,tables/web.tex,Author result; step budget and run aggregation must be retained with the run record
3,WebVoyager,Browser,Task success rate (%) · refreshed 595 tasks,UI-Venus-2-9B,UI-Venus-2-9B,90.8,UI-Venus,secondary,available,,tables/web.tex,Author result; step budget and run aggregation must be retained with the run record
3,WebVoyager,Browser,Task success rate (%) · refreshed 595 tasks,GPT-5-SoM,GPT-5-SoM,90.6,OpenAI,competitor,available,,tables/web.tex,Fara1.5 robust evaluation; 100-step Set-of-Marks agent; three-run average
3,WebVoyager,Browser,Task success rate (%) · refreshed 595 tasks,Fara1.5-27B,Fara1.5-27B,89.3,Fara,competitor,available,,tables/web.tex,Fara1.5 robust evaluation; 100 steps; three-run average
3,WebVoyager,Browser,Task success rate (%) · refreshed 595 tasks,Fara1.5-9B,Fara1.5-9B,86.6,Fara,competitor,available,,tables/web.tex,Fara1.5 robust evaluation; 100 steps; three-run average
3,WebVoyager,Browser,Task success rate (%) · refreshed 595 tasks,Fara1.5-4B,Fara1.5-4B,80.8,Fara,competitor,available,,tables/web.tex,Fara1.5 robust evaluation; 100 steps; three-run average
4,Odysseys,Browser,Average rubric score (%) · 200 tasks · 100-step,UI-Venus-2-27B,UI-Venus-2-27B,80.4,UI-Venus,primary,available,,tables/web.tex,Author result under the official rubric protocol
4,Odysseys,Browser,Average rubric score (%) · 200 tasks · 100-step,UI-Venus-2-9B,UI-Venus-2-9B,77.3,UI-Venus,secondary,available,,tables/web.tex,Author result under the official rubric protocol
4,Odysseys,Browser,Average rubric score (%) · 200 tasks · 100-step,Claude-Opus-4.6,Claude-Opus-4.6,68.9,Claude,competitor,available,,tables/web.tex,Official Odysseys Table 2
4,Odysseys,Browser,Average rubric score (%) · 200 tasks · 100-step,GPT-5.4,GPT-5.4,55.4,OpenAI,competitor,available,,tables/web.tex,Official Odysseys Table 2
4,Odysseys,Browser,Average rubric score (%) · 200 tasks · 100-step,Claude-Sonnet-4.6,Claude-Sonnet-4.6,49.8,Claude,competitor,available,,tables/web.tex,Official Odysseys Table 2
4,Odysseys,Browser,Average rubric score (%) · 200 tasks · 100-step,Qwen3.5-4B,Qwen3.5-4B,42.9,Qwen,competitor,available,,tables/web.tex,Official Odysseys Table 2
5,OSWorld-Verified,Computer,Reported success rate (%) · verified benchmark,Claude-Opus-4.8,Claude-Opus-4.8,83.4,Claude,competitor,available,,tables/os.tex,Qwen-UI-Agent Technical Report Table 4; 361-task reported result
5,OSWorld-Verified,Computer,Reported success rate (%) · verified benchmark,UI-Venus-2-27B,UI-Venus-2-27B,80.5,UI-Venus,primary,available,,tables/os.tex,Author result; task count and action scaffold must be retained with the run record
5,OSWorld-Verified,Computer,Reported success rate (%) · verified benchmark,Qwen-UI-Agent-27B,Qwen-UI-Agent-27B,79.5,Qwen,competitor,available,,tables/os.tex,Qwen-UI-Agent Technical Report Table 4; 361 tasks; hybrid GUI and direct CLI
5,OSWorld-Verified,Computer,Reported success rate (%) · verified benchmark,Seed-2.1-Pro,Seed-2.1-Pro,78.8,Seed,competitor,available,,tables/os.tex,Qwen-UI-Agent Technical Report Table 4; 361-task reported result
5,OSWorld-Verified,Computer,Reported success rate (%) · verified benchmark,GPT-5.5,GPT-5.5,78.7,OpenAI,competitor,available,,tables/os.tex,Qwen-UI-Agent Technical Report Table 4; 361-task reported result
5,OSWorld-Verified,Computer,Reported success rate (%) · verified benchmark,UI-Venus-2-9B,UI-Venus-2-9B,70.8,UI-Venus,secondary,available,,tables/os.tex,Author result; task count and action scaffold must be retained with the run record
6,DeskCraft,Computer,Author-evaluated aggregate score (%) · n=538,UI-Venus-2-27B,UI-Venus-2-27B,55.5,UI-Venus,primary,available,,tables/os.tex,Internal aggregate over the Standard and Interactive task union; split-level values pending
6,DeskCraft,Computer,Author-evaluated aggregate score (%) · n=538,UI-Venus-2-9B,UI-Venus-2-9B,48.0,UI-Venus,secondary,available,,tables/os.tex,Internal aggregate over the Standard and Interactive task union; split-level values pending
6,DeskCraft,Computer,Author-evaluated aggregate score (%) · n=538,Kimi-K2.6,Kimi-K2.6,41.4,Kimi,competitor,available,*,tables/os.tex,Our evaluation; raw task-level manifest required before submission
6,DeskCraft,Computer,Author-evaluated aggregate score (%) · n=538,Seed-2.0-Pro,Seed-2.0-Pro,40.0,Seed,competitor,available,*,tables/os.tex,Our evaluation; raw task-level manifest required before submission
6,DeskCraft,Computer,Author-evaluated aggregate score (%) · n=538,Qwen3.6-27B,Qwen3.6-27B,28.7,Qwen,competitor,available,*,tables/os.tex,Our evaluation; raw task-level manifest required before submission
6,DeskCraft,Computer,Author-evaluated aggregate score (%) · n=538,Qwen3.5-9B,Qwen3.5-9B,14.6,Qwen,competitor,available,*,tables/os.tex,Our evaluation; raw task-level manifest required before submission
7,VenusBench-CAPTCHA,CAPTCHA,Micro Pass@1 (%) · n=219,UI-Venus-2-27B,UI-Venus-2-27B,79.9,UI-Venus,primary,available,,tables/captcha.tex,All 219 fixed examples
7,VenusBench-CAPTCHA,CAPTCHA,Micro Pass@1 (%) · n=219,UI-Venus-2-9B,UI-Venus-2-9B,78.1,UI-Venus,secondary,available,,tables/captcha.tex,All 219 fixed examples
7,VenusBench-CAPTCHA,CAPTCHA,Micro Pass@1 (%) · n=219,Qwen3.6-27B,Qwen3.6-27B,53.0,Qwen,competitor,available,*,tables/captcha.tex,External model evaluated by us on all 219 examples
7,VenusBench-CAPTCHA,CAPTCHA,Micro Pass@1 (%) · n=219,Doubao-Seed-2.0-Pro,Doubao-Seed-2.0-Pro,47.9,Seed,competitor,available,*,tables/captcha.tex,External model evaluated by us on all 219 examples
7,VenusBench-CAPTCHA,CAPTCHA,Micro Pass@1 (%) · n=219,Kimi-K2.6,Kimi-K2.6,39.7,Kimi,competitor,available,*,tables/captcha.tex,External model evaluated by us on all 219 examples
7,VenusBench-CAPTCHA,CAPTCHA,Micro Pass@1 (%) · n=219,Qwen3.5-9B,Qwen3.5-9B,28.3,Qwen,competitor,available,*,tables/captcha.tex,External model evaluated by us on all 219 examples
8,VenusBench-GD,Grounding,Micro-average grounding accuracy (%) · English,UI-Venus-2-27B,UI-Venus-2-27B,80.1,UI-Venus,primary,available,,tables/grounding_result.tex,English-instruction micro-average
8,VenusBench-GD,Grounding,Micro-average grounding accuracy (%) · English,UI-Venus-2-9B,UI-Venus-2-9B,77.1,UI-Venus,secondary,available,,tables/grounding_result.tex,English-instruction micro-average
8,VenusBench-GD,Grounding,Micro-average grounding accuracy (%) · English,Qwen3.7-Plus,Qwen3.7-Plus,75.2,Qwen,competitor,available,*,tables/grounding_result.tex,Our reproduction recorded in the active manuscript table; raw evaluation artifact required
8,VenusBench-GD,Grounding,Micro-average grounding accuracy (%) · English,Seed-2.1-Pro,Seed-2.1-Pro,73.9,Seed,competitor,available,*,tables/grounding_result.tex,Our reproduction recorded in the active manuscript table; raw evaluation artifact required
8,VenusBench-GD,Grounding,Micro-average grounding accuracy (%) · English,Kimi-K2.6,Kimi-K2.6,73.1,Kimi,competitor,available,*,tables/grounding_result.tex,Our reproduction; raw evaluation artifact required
8,VenusBench-GD,Grounding,Micro-average grounding accuracy (%) · English,Qwen3.6-27B,Qwen3.6-27B,67.7,Qwen,competitor,available,*,tables/grounding_result.tex,Our reproduction; raw evaluation artifact required

